A Low Memory Footprint Quantized Neural Network for Depth Completion of Very Sparse Time-of-Flight Depth Maps

Sparse active illumination enables precise time-of-flight depth sensing as it maximizes signal-to-noise ratio for low power budgets. However, depth completion is required to produce dense depth maps for 3D perception. We address this task with realistic illumination and sensor resolution constraints by simulating ToF datasets for indoor 3D perception with challenging sparsity levels. We propose a quantized convolutional encoder-decoder network for this task. Our model achieves optimal depth map quality by means of input pre-processing and carefully tuned training with a geometry-preserving loss function. We also achieve low memory footprint for weights and activations by means of mixed precision quantization-at-training techniques. The resulting quantized models are comparable to the state of the art in terms of quality, but they require very low GPU times and achieve up to 14-fold memory size reduction for the weights w.r.t. their floating point counterpart with minimal impact on quality metrics.

==> supplementary/data/run-log_20210727-155320_configBestSpotNet_NNedt_L1_1e-3xcossim_40_8_train-tag-epoch_depth_loss.csv <==
Wall time,Step,Value
1627399340.135936,0,0.006698410026729107
1627403414.48183,1,0.002565417904406786
1627407559.916583,2,0.002135025104507804
1627411685.423529,3,0.0019276657840237021
1627415760.506917,4,0.0017915664939209819
1627419841.314599,5,0.0016872799023985863
1627423975.687273,6,0.0016115683829411864
1627428061.4137,7,0.0015521267196163535
1627432132.479383,8,0.0014950433978810906
1627436207.031365,9,0.001450156676582992
1627440299.619078,10,0.0014106364687904716
1627444384.071299,11,0.0013747771736234426
1627448450.983282,12,0.0013474331935867667
1627452558.917118,13,0.001320602255873382
1627456660.775416,14,0.0012964147608727217
1627460803.473538,15,0.0012772813206538558
1627464953.829314,16,0.0012610858539119363
1627469010.469275,17,0.0012382121058180928
1627473098.220014,18,0.0012239953503012657
1627477130.752437,19,0.00120788742788136
1627481160.079371,20,0.001194232958368957
1627485174.775303,21,0.001182563486509025
1627489193.506559,22,0.0011713914573192596
1627493190.417572,23,0.0011593821691349149
1627497267.335869,24,0.0011442358372732997
1627501309.918805,25,0.0011378694325685501
1627505322.937927,26,0.0011323991930112243
1627509309.45275,27,0.0011168495984748006
1627513291.472526,28,0.0011121697025373578
1627517274.377987,29,0.0011029441375285387
1627521259.616977,30,0.0010976680787280202
1627525282.840419,31,0.0010891463607549667
1627529261.636621,32,0.001080824644304812
1627533245.74637,33,0.0010754744289442897
1627537241.419297,34,0.0010720333084464073
1627541223.980813,35,0.0010660382686182857
1627545207.865283,36,0.00105674855876714
1627549189.936387,37,0.0010553692700341344
1627553246.48706,38,0.001048323349095881
1627557313.914621,39,0.0010440866462886333


==> supplementary/data/run-log_20210727-155320_configBestSpotNet_NNedt_L1_1e-3xcossim_40_8_train-tag-epoch_normals_loss.csv <==
Wall time,Step,Value
1627399340.136083,0,-0.4385225772857666
1627403414.481959,1,-0.6931482553482056
1627407559.916715,2,-0.727992832660675
1627411685.423673,3,-0.7427746057510376
1627415760.507063,4,-0.7520086169242859
1627419841.31472,5,-0.7589156627655029
1627423975.6874,6,-0.76410973072052
1627428061.413842,7,-0.768008291721344
1627432132.479501,8,-0.771959662437439
1627436207.031495,9,-0.7750574350357056
1627440299.619208,10,-0.7778311371803284
1627444384.071419,11,-0.7800157070159912
1627448450.983422,12,-0.7821407914161682
1627452558.917246,13,-0.7839161157608032
1627456660.775542,14,-0.7853607535362244
1627460803.473657,15,-0.7869107723236084
1627464953.829442,16,-0.7882267832756042
1627469010.469406,17,-0.7896914482116699
1627473098.220133,18,-0.7909820079803467
1627477130.75257,19,-0.7920333743095398
1627481160.079498,20,-0.7932368516921997
1627485174.775431,21,-0.793846607208252
1627489193.506701,22,-0.7950254082679749
1627493190.417708,23,-0.7956867814064026
1627497267.335995,24,-0.7968437075614929
1627501309.918933,25,-0.7975265979766846
1627505322.938045,26,-0.7983565926551819
1627509309.452883,27,-0.7992667555809021
1627513291.472642,28,-0.7997170090675354
1627517274.378113,29,-0.8004012107849121
1627521259.617105,30,-0.801002562046051
1627525282.840554,31,-0.8015840649604797
1627529261.636747,32,-0.8021270632743835
1627533245.746485,33,-0.8027393221855164
1627537241.419405,34,-0.8033110499382019
1627541223.980928,35,-0.8037241101264954
1627545207.865408,36,-0.8042923808097839
1627549189.93652,37,-0.8048033118247986
1627553246.487177,38,-0.8051630258560181
1627557313.914751,39,-0.8057529330253601


==> supplementary/data/run-log_20210727-155320_configBestSpotNet_NNedt_L1_1e-3xcossim_40_8_validation-tag-epoch_depth_loss.csv <==
Wall time,Step,Value
1627399340.158565,0,0.0029627487529069185
1627403414.482411,1,0.002355659380555153
1627407559.91716,2,0.0020256054122000933
1627411685.424186,3,0.002011288655921817
1627415760.507641,4,0.0018684985116124153
1627419841.315168,5,0.0019100095378234982
1627423975.687872,6,0.001860718009993434
1627428061.41434,7,0.0019447188824415207
1627432132.479948,8,0.0018100523157045245
1627436207.031979,9,0.001803564140573144
1627440299.619648,10,0.0018032302614301443
1627444384.071852,11,0.0017434925539419055
1627448450.983928,12,0.0017139781266450882
1627452558.917706,13,0.0016948611009866
1627456660.776022,14,0.0016766521148383617
1627460803.474065,15,0.0017277299193665385
1627464953.82991,16,0.001733611454255879
1627469010.46989,17,0.0017567117465659976
1627473098.220551,18,0.001774124219082296
1627477130.753016,19,0.0017144250450655818
1627481160.079947,20,0.0017333620926365256
1627485174.775893,21,0.0016939217457547784
1627489193.507205,22,0.0017055687494575977
1627493190.418218,23,0.0016844534547999501
1627497267.33651,24,0.0017526100855320692
1627501309.919379,25,0.0016526472754776478
1627505322.938514,26,0.001707357238046825
1627509309.453335,27,0.0018096498679369688
1627513291.473048,28,0.001680857501924038
1627517274.378565,29,0.0017500902758911252
1627521259.617563,30,0.001789558446034789
1627525282.840998,31,0.0017642865423113108
1627529261.637189,32,0.0016072109574452043
1627533245.7469,33,0.001860886812210083
1627537241.419791,34,0.0018168969545513391
1627541223.981343,35,0.0016449200920760632
1627545207.865856,36,0.0016543427482247353
1627549189.936972,37,0.0017381153302267194
1627553246.487592,38,0.0016942188376560807
1627557313.915195,39,0.0017254725098609924


==> supplementary/data/run-log_20210727-155320_configBestSpotNet_NNedt_L1_1e-3xcossim_40_8_validation-tag-epoch_normals_loss.csv <==
Wall time,Step,Value
1627399340.158723,0,-0.6582465767860413
1627403414.482534,1,-0.7009479999542236
1627407559.917275,2,-0.722245454788208
1627411685.424312,3,-0.7256054878234863
1627415760.507767,4,-0.7236258387565613
1627419841.315271,5,-0.74390709400177
1627423975.687985,6,-0.743781566619873
1627428061.414466,7,-0.7468332648277283
1627432132.480061,8,-0.7499023079872131
1627436207.032092,9,-0.7375519871711731
1627440299.619752,10,-0.7486463785171509
1627444384.071959,11,-0.7517114877700806
1627448450.984054,12,-0.7464612722396851
1627452558.917822,13,-0.755565881729126
1627456660.77613,14,-0.7574893236160278
1627460803.47417,15,-0.7602652311325073
1627464953.830026,16,-0.7225340604782104
1627469010.470007,17,-0.7559075951576233
1627473098.220681,18,-0.7611749172210693
1627477130.75313,19,-0.7624527812004089
1627481160.08006,20,-0.7597386240959167
1627485174.776009,21,-0.7599009275436401
1627489193.507332,22,-0.7622111439704895
1627493190.418334,23,-0.7635492086410522
1627497267.336629,24,-0.7623547911643982
1627501309.919492,25,-0.7633503675460815
1627505322.93862,26,-0.7592892646789551
1627509309.45345,27,-0.7617384791374207
1627513291.473151,28,-0.7601169943809509
1627517274.378681,29,-0.7626510262489319
1627521259.617679,30,-0.7635361552238464
1627525282.841113,31,-0.7644315958023071
1627529261.637302,32,-0.7657947540283203
1627533245.747003,33,-0.7632644772529602
1627537241.419885,34,-0.7624204754829407
1627541223.981447,35,-0.7681805491447449
1627545207.86597,36,-0.7669228911399841
1627549189.937075,37,-0.7660420536994934
1627553246.487698,38,-0.7667011022567749
1627557313.91531,39,-0.7654995322227478


==> supplementary/data/run-log_20210730-164656_configSpotNet_NNedt_L1_1e-4xcossim_40_8_train-tag-epoch_depth_loss.csv <==
Wall time,Step,Value
1627661327.749337,0,0.008209384977817535
1627665406.578093,1,0.0025996961630880833
1627669474.066091,2,0.002167154336348176
1627673520.292093,3,0.0019594174809753895
1627677589.610593,4,0.0018309204606339335
1627681645.445528,5,0.001725172158330679
1627685689.461132,6,0.001649927464313805
1627689749.526025,7,0.0015853504883125424
1627693809.361192,8,0.0015301235252991319
1627697923.656969,9,0.0014864134136587381
1627701951.376916,10,0.0014439607039093971
1627706012.05301,11,0.001408613403327763
1627710095.401087,12,0.0013791893143206835
1627714191.076377,13,0.0013517261249944568
1627718262.675783,14,0.0013254362856969237
1627722328.018483,15,0.0013044168008491397
1627726406.136312,16,0.0012822560966014862
1627730474.745909,17,0.001263391226530075
1627734559.816694,18,0.0012488076463341713
1627738595.913512,19,0.0012303597759455442
1627742661.621346,20,0.0012181561905890703
1627746727.549479,21,0.0012026119511574507
1627750759.833222,22,0.0011895792558789253
1627754796.582433,23,0.001175463548861444
1627758851.992052,24,0.0011707671219483018
1627762908.1767,25,0.0011575898388400674
1627766973.445581,26,0.0011515222722664475
1627771049.39725,27,0.0011342831421643496
1627775127.749018,28,0.001128369476646185
1627779164.659082,29,0.0011188086355105042
1627783221.005515,30,0.001114466111175716
1627787311.301096,31,0.0011021117679774761
1627791321.665968,32,0.0010909513803198934
1627795360.844458,33,0.0010885678930208087
1627799431.514154,34,0.0010850400431081653
1627803476.085793,35,0.0010755222756415606
1627807532.506846,36,0.0010655535152181983
1627811596.997749,37,0.0010687981266528368
1627815648.919507,38,0.0010574936168268323
1627819707.21701,39,0.0010538705391809344


==> supplementary/data/run-log_20210730-164656_configSpotNet_NNedt_L1_1e-4xcossim_40_8_train-tag-epoch_normals_loss.csv <==
Wall time,Step,Value
1627661327.749475,0,-0.34498700499534607
1627665406.578215,1,-0.6028339862823486
1627669474.066216,2,-0.6555482745170593
1627673520.292234,3,-0.6810519099235535
1627677589.61072,4,-0.6964145302772522
1627681645.445658,5,-0.7081513404846191
1627685689.461248,6,-0.7155656218528748
1627689749.526141,7,-0.7218040823936462
1627693809.361324,8,-0.727512776851654
1627697923.657083,9,-0.7314819097518921
1627701951.377028,10,-0.7354892492294312
1627706012.053115,11,-0.738638699054718
1627710095.401193,12,-0.7416673302650452
1627714191.076486,13,-0.7441095113754272
1627718262.675887,14,-0.7460381984710693
1627722328.018617,15,-0.7485594749450684
1627726406.136421,16,-0.7509452700614929
1627730474.746019,17,-0.752376139163971
1627734559.816804,18,-0.7536678314208984
1627738595.913621,19,-0.7553578019142151
1627742661.621449,20,-0.7565632462501526
1627746727.549591,21,-0.7581114172935486
1627750759.833329,22,-0.7593995332717896
1627754796.58255,23,-0.7608678340911865
1627758851.992161,24,-0.759890079498291
1627762908.176816,25,-0.7622491121292114
1627766973.445694,26,-0.7633895874023438
1627771049.397355,27,-0.7645717263221741
1627775127.74913,28,-0.7652149200439453
1627779164.659193,29,-0.7659392356872559
1627783221.005628,30,-0.7664340138435364
1627787311.301201,31,-0.7677039504051208
1627791321.666074,32,-0.7687739729881287
1627795360.844572,33,-0.7690406441688538
1627799431.514267,34,-0.7697427272796631
1627803476.085914,35,-0.7708384990692139
1627807532.506956,36,-0.7716068625450134
1627811596.997854,37,-0.7713404893875122
1627815648.919637,38,-0.77213054895401
1627819707.217134,39,-0.7727985382080078


==> supplementary/data/run-log_20210730-164656_configSpotNet_NNedt_L1_1e-4xcossim_40_8_validation-tag-epoch_depth_loss.csv <==
Wall time,Step,Value
1627661328.007898,0,0.0029187703039497137
1627665406.578656,1,0.0023214295506477356
1627669474.066663,2,0.002105946419760585
1627673520.29268,3,0.002019652398303151
1627677589.611146,4,0.0018599267350509763
1627681645.446102,5,0.00189448450691998
1627685689.461656,6,0.0019239044049754739
1627689749.526555,7,0.0017904766136780381
1627693809.361805,8,0.0018132480327039957
1627697923.657493,9,0.001811496214941144
1627701951.377419,10,0.00182162516284734
1627706012.053487,11,0.0017698615556582808
1627710095.401567,12,0.0018595725996419787
1627714191.076877,13,0.0016613712068647146
1627718262.676246,14,0.001643878174945712
1627722328.018998,15,0.0017436997732147574
1627726406.13682,16,0.001750052790157497
1627730474.74641,17,0.001795506221242249
1627734559.817189,18,0.0017028258880600333
1627738595.913987,19,0.0017088017193600535
1627742661.621815,20,0.001715559628792107
1627746727.549956,21,0.001655346481129527
1627750759.833712,22,0.0017615940887480974
1627754796.582931,23,0.0017895627534016967
1627758851.992573,24,0.0017982189310714602
1627762908.177176,25,0.0017383358208462596
1627766973.446078,26,0.0017549996264278889
1627771049.397729,27,0.0018123203190043569
1627775127.749531,28,0.0017343951622024179
1627779164.659582,29,0.001699199783615768
1627783221.006008,30,0.0017218292923644185
1627787311.301578,31,0.0017248826334252954
1627791321.666436,32,0.0016886895755305886
1627795360.844944,33,0.0019720785785466433
1627799431.514667,34,0.0018188408575952053
1627803476.08634,35,0.0016212000045925379
1627807532.507334,36,0.001765307504683733
1627811596.998215,37,0.0018207610119134188
1627815648.920066,38,0.0016337527194991708
1627819707.217572,39,0.0017020890954881907


==> supplementary/data/run-log_20210730-164656_configSpotNet_NNedt_L1_1e-4xcossim_40_8_validation-tag-epoch_normals_loss.csv <==
Wall time,Step,Value
1627661328.00826,0,-0.5483325719833374
1627665406.578764,1,-0.6371789574623108
1627669474.066777,2,-0.6602330207824707
1627673520.292794,3,-0.6547873020172119
1627677589.611257,4,-0.6932297945022583
1627681645.446214,5,-0.7053917646408081
1627685689.461761,6,-0.7042117714881897
1627689749.526659,7,-0.712944507598877
1627693809.361928,8,-0.699832558631897
1627697923.657602,9,-0.7212120890617371
1627701951.377529,10,-0.7216073274612427
1627706012.05359,11,-0.7215883135795593
1627710095.401661,12,-0.719834566116333
1627714191.076975,13,-0.727307140827179
1627718262.676339,14,-0.7287874221801758
1627722328.019097,15,-0.7283039093017578
1627726406.136918,16,-0.7279060482978821
1627730474.746515,17,-0.7308189272880554
1627734559.817287,18,-0.7337529063224792
1627738595.914081,19,-0.7349814772605896
1627742661.621907,20,-0.7349914312362671
1627746727.550049,21,-0.7289919853210449
1627750759.833806,22,-0.733556866645813
1627754796.583029,23,-0.7303825616836548
1627758851.992674,24,-0.7320727109909058
1627762908.177269,25,-0.7246395349502563
1627766973.446177,26,-0.7384092807769775
1627771049.397823,27,-0.7410264015197754
1627775127.749633,28,-0.737877607345581
1627779164.659681,29,-0.7406212091445923
1627783221.006106,30,-0.7414300441741943
1627787311.301672,31,-0.7421822547912598
1627791321.666537,32,-0.7411814332008362
1627795360.845038,33,-0.7377706170082092
1627799431.514767,34,-0.7438064217567444
1627803476.086452,35,-0.7470616102218628
1627807532.507428,36,-0.7426217794418335
1627811596.998309,37,-0.740851879119873
1627815648.920178,38,-0.7480270862579346
1627819707.217687,39,-0.7451340556144714


==> supplementary/data/run-log_20210730-164931_configSpotNet_NNedt_L1_1e-2xcossim_40_8_train-tag-epoch_depth_loss.csv <==
Wall time,Step,Value
1627661170.888623,0,0.0075484695844352245
1627665342.21936,1,0.0028963761869817972
1627669503.104594,2,0.002373893978074193
1627673637.523403,3,0.00213478971272707
1627677800.406646,4,0.0019824698101729155
1627681964.325051,5,0.0018740278901532292
1627686116.514203,6,0.0017896322533488274
1627690279.448942,7,0.0017189976060763001
1627694447.649583,8,0.0016597876092419028
1627698757.911199,9,0.0016120278742164373
1627702918.390642,10,0.0015732408501207829
1627707104.576408,11,0.0015338300727307796
1627711285.636969,12,0.0015052993549034
1627715456.676732,13,0.0014762904029339552
1627719612.268871,14,0.001450754120014608
1627723782.565703,15,0.0014306354569271207
1627727943.718972,16,0.0014116810634732246
1627732135.108455,17,0.0013915913878008723
1627736288.685993,18,0.001377976150251925
1627740452.098497,19,0.0013614087365567684
1627744602.972227,20,0.001348507241345942
1627748755.14477,21,0.0013320848811417818
1627752877.098554,22,0.0013218804961070418
1627756971.024699,23,0.0013105266261845827
1627761123.896546,24,0.0012942622415721416
1627765258.781691,25,0.0012907261261716485
1627769403.756372,26,0.0012834444642066956
1627773549.744332,27,0.0012693846365436912
1627777682.099575,28,0.0012629454722627997
1627781835.230584,29,0.0012528012739494443
1627785986.623184,30,0.0012481388403102756
1627790124.512629,31,0.0012381402775645256
1627794239.145619,32,0.0012302397517487407
1627798392.168127,33,0.0012261669617146254
1627802583.175959,34,0.0012233634479343891
1627806731.898734,35,0.0012199906632304192
1627810873.698132,36,0.0012095002457499504
1627815043.649047,37,0.001205983804538846
1627819197.92586,38,0.0012009734055027366
1627823367.256395,39,0.0011958408867940307


==> supplementary/data/run-log_20210730-164931_configSpotNet_NNedt_L1_1e-2xcossim_40_8_train-tag-epoch_normals_loss.csv <==
Wall time,Step,Value
1627661170.888802,0,-0.5297601222991943
1627665342.219531,1,-0.781517505645752
1627669503.104758,2,-0.8037110567092896
1627673637.523561,3,-0.8146504163742065
1627677800.40681,4,-0.8221098780632019
1627681964.32521,5,-0.8274179697036743
1627686116.514366,6,-0.8321245312690735
1627690279.449127,7,-0.835976779460907
1627694447.649735,8,-0.8393841981887817
1627698757.911352,9,-0.8422873616218567
1627702918.390801,10,-0.8448361158370972
1627707104.57657,11,-0.8472886681556702
1627711285.637128,12,-0.8492603898048401
1627715456.676889,13,-0.8513501882553101
1627719612.269059,14,-0.8527390360832214
1627723782.565858,15,-0.8544524312019348
1627727943.719131,16,-0.8558891415596008
1627732135.108609,17,-0.8572456240653992
1627736288.686149,18,-0.8584735989570618
1627740452.098654,19,-0.8596321940422058
1627744602.972381,20,-0.8608354330062866
1627748755.144925,21,-0.8620861172676086
1627752877.098723,22,-0.8630897998809814
1627756971.024854,23,-0.8638356924057007
1627761123.896706,24,-0.865110456943512
1627765258.781846,25,-0.8655698895454407
1627769403.756528,26,-0.866576075553894
1627773549.744487,27,-0.8674818873405457
1627777682.099728,28,-0.8682135939598083
1627781835.23074,29,-0.8691369891166687
1627785986.62334,30,-0.8697975873947144
1627790124.512786,31,-0.8704882264137268
1627794239.145776,32,-0.8711525797843933
1627798392.168291,33,-0.8718097805976868
1627802583.176148,34,-0.8723219037055969
1627806731.898891,35,-0.872645914554596
1627810873.698288,36,-0.873437762260437
1627815043.649207,37,-0.8741668462753296
1627819197.92602,38,-0.8744644522666931
1627823367.256582,39,-0.8750898838043213


==> supplementary/data/run-log_20210730-164931_configSpotNet_NNedt_L1_1e-2xcossim_40_8_validation-tag-epoch_depth_loss.csv <==
Wall time,Step,Value
1627661170.991819,0,0.003391345962882042
1627665342.220112,1,0.002661708276718855
1627669503.105321,2,0.0023008333519101143
1627673637.524108,3,0.0021693084854632616
1627677800.407376,4,0.0020818531047552824
1627681964.325751,5,0.002150799846276641
1627686116.514926,6,0.002105558989569545
1627690279.44969,7,0.0020453843753784895
1627694447.650276,8,0.002086736960336566
1627698757.911874,9,0.0020431322045624256
1627702918.391348,10,0.0020368483383208513
1627707104.577135,11,0.0020657929126173258
1627711285.637667,12,0.0019295566016808152
1627715456.677434,13,0.0019885115325450897
1627719612.269631,14,0.001826756284572184
1627723782.566402,15,0.001962591428309679
1627727943.719676,16,0.001970855752006173
1627732135.10916,17,0.0020236943382769823
1627736288.686674,18,0.001950461301021278
1627740452.099264,19,0.0019472591811791062
1627744602.97293,20,0.0019144064281135798
1627748755.14547,21,0.001863059587776661
1627752877.099309,22,0.0018843321595340967
1627756971.025398,23,0.001979486783966422
1627761123.897283,24,0.0018679823260754347
1627765258.782398,25,0.0018975534476339817
1627769403.757069,26,0.0018842893186956644
1627773549.745023,27,0.0019204035634174943
1627777682.100259,28,0.0018661957001313567
1627781835.231277,29,0.001849505235441029
1627785986.623897,30,0.0018667507683858275
1627790124.513334,31,0.0019341830629855394
1627794239.146315,32,0.001857889350503683
1627798392.168853,33,0.0019863483030349016
1627802583.176835,34,0.0019484955118969083
1627806731.899448,35,0.0019535815808922052
1627810873.698835,36,0.001944167073816061
1627815043.649762,37,0.001982494257390499
1627819197.926554,38,0.0018823582213371992
1627823367.257254,39,0.0019193183397874236


==> supplementary/data/run-log_20210730-164931_configSpotNet_NNedt_L1_1e-2xcossim_40_8_validation-tag-epoch_normals_loss.csv <==
Wall time,Step,Value
1627661170.992215,0,-0.754524290561676
1627665342.220292,1,-0.7792043685913086
1627669503.105474,2,-0.7898098826408386
1627673637.524254,3,-0.7946838736534119
1627677800.407523,4,-0.7989290356636047
1627681964.325897,5,-0.80491042137146
1627686116.515099,6,-0.8039423823356628
1627690279.449844,7,-0.8051152229309082
1627694447.650418,8,-0.8111656308174133
1627698757.912025,9,-0.8106158375740051
1627702918.391495,10,-0.8102419972419739
1627707104.577286,11,-0.807388961315155
1627711285.637814,12,-0.8167022466659546
1627715456.677579,13,-0.8153068423271179
1627719612.269779,14,-0.8156668543815613
1627723782.566548,15,-0.8152603507041931
1627727943.719823,16,-0.8159797191619873
1627732135.109304,17,-0.8152658939361572
1627736288.686816,18,-0.8166307210922241
1627740452.09941,19,-0.81755131483078
1627744602.973083,20,-0.8213350176811218
1627748755.145612,21,-0.8176374435424805
1627752877.099467,22,-0.8176326751708984
1627756971.025544,23,-0.8191667795181274
1627761123.897431,24,-0.8201643228530884
1627765258.782542,25,-0.8204593658447266
1627769403.757214,26,-0.8186087012290955
1627773549.745169,27,-0.8196754455566406
1627777682.100401,28,-0.8220857381820679
1627781835.23142,29,-0.8214979767799377
1627785986.624055,30,-0.8229295611381531
1627790124.513481,31,-0.8210045695304871
1627794239.14646,32,-0.8228171467781067
1627798392.169016,33,-0.8232302665710449
1627802583.177021,34,-0.8237404227256775
1627806731.899595,35,-0.820576548576355
1627810873.698991,36,-0.8206565380096436
1627815043.649909,37,-0.8227429389953613
1627819197.926695,38,-0.8247920274734497
1627823367.257432,39,-0.8246471285820007


==> supplementary/data/run-log_20210730-165306_configSpotNet_NNedt_L1_1e-1xcossim_40_8_train-tag-epoch_depth_loss.csv <==
Wall time,Step,Value
1627680545.920532,0,0.008517191745340824
1627684684.83928,1,0.004355435725301504
1627688724.606835,2,0.004202785436064005
1627692741.603259,3,0.004200342111289501
1627696858.544706,4,0.004196621477603912
1627700929.255018,5,0.004188717342913151
1627704927.861367,6,0.004173458553850651
1627708946.132627,7,0.004152808804064989
1627712965.728988,8,0.004129967652261257
1627716989.033746,9,0.004100890830159187
1627721015.291799,10,0.004068529233336449
1627725022.041081,11,0.004030396696180105
1627729034.182453,12,0.0039879814721643925
1627733058.051366,13,0.003933758474886417
1627737079.656325,14,0.0038699095603078604
1627741085.540601,15,0.0037967474199831486
1627745145.703522,16,0.0037165815010666847
1627749198.269487,17,0.0036309482529759407
1627753188.410527,18,0.0034823857713490725
1627757232.79293,19,0.0033435970544815063
1627761230.686429,20,0.0032406568061560392
1627765296.71702,21,0.003153956262394786
1627769382.926738,22,0.0030812351033091545
1627773400.353504,23,0.003025282872840762
1627777390.687052,24,0.0029736694414168596
1627781439.18672,25,0.0029333841521292925
1627785520.64639,26,0.0028991377912461758
1627789587.005807,27,0.002864438109099865
1627793597.372715,28,0.0028372372034937143
1627797674.735929,29,0.002810667036101222
1627801741.233353,30,0.0027887120377272367
1627805766.383319,31,0.002769867656752467
1627809823.847734,32,0.002746948506683111
1627813845.99661,33,0.002733249682933092
1627817889.015928,34,0.0027193455025553703
1627821923.066251,35,0.002702931873500347
1627825999.983894,36,0.002687291707843542
1627830005.120034,37,0.002678372897207737
1627834038.553009,38,0.00266262493096292
1627838098.436893,39,0.002649277215823531


==> supplementary/data/run-log_20210730-165306_configSpotNet_NNedt_L1_1e-1xcossim_40_8_train-tag-epoch_normals_loss.csv <==
Wall time,Step,Value
1627680545.92072,0,-0.6711004376411438
1627684684.839476,1,-0.8221120834350586
1627688724.607028,2,-0.8517063856124878
1627692741.60347,3,-0.8671572804450989
1627696858.544885,4,-0.8770827054977417
1627700929.255198,5,-0.8840296268463135
1627704927.861596,6,-0.8891921639442444
1627708946.132817,7,-0.8933383226394653
1627712965.729172,8,-0.8966968655586243
1627716989.033931,9,-0.899398922920227
1627721015.291981,10,-0.901666522026062
1627725022.041268,11,-0.9035897850990295
1627729034.182669,12,-0.9051549434661865
1627733058.051561,13,-0.9065161943435669
1627737079.656504,14,-0.9075474739074707
1627741085.540778,15,-0.9084034562110901
1627745145.703745,16,-0.9091995358467102
1627749198.269687,17,-0.9098028540611267
1627753188.410716,18,-0.9097378253936768
1627757232.793119,19,-0.9099369645118713
1627761230.686653,20,-0.910346508026123
1627765296.717195,21,-0.9107986688613892
1627769382.92692,22,-0.911291241645813
1627773400.353707,23,-0.9118732810020447
1627777390.687259,24,-0.9124413132667542
1627781439.186905,25,-0.9129294157028198
1627785520.646585,26,-0.9134176969528198
1627789587.006002,27,-0.9139831066131592
1627793597.372908,28,-0.9144474267959595
1627797674.736114,29,-0.9148613214492798
1627801741.233529,30,-0.9153183698654175
1627805766.383507,31,-0.9156816601753235
1627809823.847928,32,-0.9160301685333252
1627813845.996787,33,-0.9163538813591003
1627817889.016125,34,-0.9167231321334839
1627821923.06649,35,-0.9170544743537903
1627825999.984088,36,-0.9173873066902161
1627830005.12026,37,-0.9176995158195496
1627834038.553212,38,-0.918025016784668
1627838098.43709,39,-0.9182981252670288


==> supplementary/data/run-log_20210730-165306_configSpotNet_NNedt_L1_1e-1xcossim_40_8_validation-tag-epoch_depth_loss.csv <==
Wall time,Step,Value
1627680545.998405,0,0.0047246492467820644
1627684684.840134,1,0.004129602108150721
1627688724.607663,2,0.00411722669377923
1627692741.604109,3,0.004148499574512243
1627696858.545503,4,0.004183122888207436
1627700929.255827,5,0.00413151178508997
1627704927.862251,6,0.004101784899830818
1627708946.133451,7,0.004153343848884106
1627712965.72981,8,0.0041503324173390865
1627716989.034552,9,0.004174498841166496
1627721015.292615,10,0.004077089484781027
1627725022.04189,11,0.004123813472688198
1627729034.183325,12,0.004048145841807127
1627733058.052174,13,0.003988179378211498
1627737079.657108,14,0.003893754445016384
1627741085.541393,15,0.003896515117958188
1627745145.70447,16,0.00384213263168931
1627749198.270346,17,0.0038493520114570856
1627753188.411381,18,0.0034906005021184683
1627757232.79377,19,0.0035063547547906637
1627761230.687383,20,0.003418483305722475
1627765296.717807,21,0.0034752218052744865
1627769382.927558,22,0.003339323913678527
1627773400.354389,23,0.003310798667371273
1627777390.687933,24,0.0033695464953780174
1627781439.187538,25,0.0033194783609360456
1627785520.647235,26,0.003279966302216053
1627789587.006674,27,0.003322443924844265
1627793597.373525,28,0.0032224145252257586
1627797674.736745,29,0.0032224904280155897
1627801741.234125,30,0.0031977121252566576
1627805766.38412,31,0.0032014623284339905
1627809823.84858,32,0.0032860622741281986
1627813845.997397,33,0.0031776619143784046
1627817889.016782,34,0.003216598881408572
1627821923.067204,35,0.0031253292690962553
1627825999.98474,36,0.0031984855886548758
1627830005.120981,37,0.0032278650905936956
1627834038.553864,38,0.003156084567308426
1627838098.437762,39,0.0031159864738583565


==> supplementary/data/run-log_20210730-165306_configSpotNet_NNedt_L1_1e-1xcossim_40_8_validation-tag-epoch_normals_loss.csv <==
Wall time,Step,Value
1627680545.998647,0,-0.7814666032791138
1627684684.840325,1,-0.8219099640846252
1627688724.607836,2,-0.830603301525116
1627692741.604299,3,-0.8401824831962585
1627696858.545674,4,-0.8464151620864868
1627700929.255997,5,-0.8515173196792603
1627704927.862458,6,-0.8540288805961609
1627708946.133622,7,-0.8555445671081543
1627712965.729983,8,-0.853094756603241
1627716989.03472,9,-0.8543750643730164
1627721015.2928,10,-0.8598681688308716
1627725022.042057,11,-0.8592633008956909
1627729034.183512,12,-0.8571427464485168
1627733058.052368,13,-0.8581547737121582
1627737079.65728,14,-0.853323757648468
1627741085.541561,15,-0.8578391075134277
1627745145.704672,16,-0.8568357825279236
1627749198.270526,17,-0.8621578216552734
1627753188.411563,18,-0.8574846386909485
1627757232.79395,19,-0.8587129712104797
1627761230.687586,20,-0.8599212765693665
1627765296.717972,21,-0.859421968460083
1627769382.927727,22,-0.8570277094841003
1627773400.354566,23,-0.8586100339889526
1627777390.688117,24,-0.8615106344223022
1627781439.18771,25,-0.8589104413986206
1627785520.64742,26,-0.8585240244865417
1627789587.006853,27,-0.861160933971405
1627793597.373694,28,-0.8586296439170837
1627797674.736911,29,-0.8609965443611145
1627801741.234298,30,-0.8593094348907471
1627805766.384295,31,-0.8580971360206604
1627809823.848756,32,-0.8591613173484802
1627813845.997562,33,-0.8609376549720764
1627817889.016962,34,-0.8595379590988159
1627821923.067414,35,-0.8601598739624023
1627825999.984915,36,-0.8585414886474609
1627830005.121181,37,-0.8611343502998352
1627834038.554042,38,-0.8607656955718994
1627838098.437939,39,-0.8611205816268921


==> supplementary/data/run-log_20210803-143647_configSpotNet_NNedt_L1_cossim_40_8_train-tag-epoch_depth_loss.csv <==
Wall time,Step,Value
1628021537.304804,0,0.015961896628141403
1628026718.356388,1,0.008428158238530159
1628031941.674537,2,0.007802298292517662
1628037120.432192,3,0.007745411712676287
1628042349.621958,4,0.007802735548466444
1628047524.182976,5,0.007915387861430645
1628052640.276119,6,0.00800157431513071
1628057770.626083,7,0.00803858321160078
1628062947.701779,8,0.00795475672930479
1628068106.994611,9,0.00765839871019125
1628073251.26044,10,0.006980887148529291
1628078414.445727,11,0.006094805430620909
1628083619.087546,12,0.005604018457233906
1628088850.189051,13,0.005446683149784803
1628094161.661458,14,0.005412135273218155
1628099352.739572,15,0.005417871754616499
1628104521.055705,16,0.005432899110019207
1628109709.065178,17,0.005450098775327206
1628114962.556524,18,0.0054695182479918
1628120169.040474,19,0.005491949617862701
1628125463.545936,20,0.005504785571247339
1628130623.292539,21,0.005521846003830433
1628135756.216011,22,0.0055345757864415646
1628140882.868064,23,0.005548715591430664
1628146017.023389,24,0.005560004618018866
1628151151.59109,25,0.00556899094954133
1628156296.544825,26,0.005582489538937807
1628161425.226554,27,0.0055901468731462955
1628166568.647638,28,0.005597196519374847
1628171711.017068,29,0.005606865044683218
1628176854.003807,30,0.005613910965621471
1628181980.412151,31,0.005621323361992836
1628187170.409236,32,0.00562598742544651
1628192328.492366,33,0.005631072912365198
1628197485.055689,34,0.005636071786284447
1628202658.15851,35,0.0056375786662101746
1628207843.606857,36,0.0056447312235832214
1628213036.618091,37,0.005651623476296663
1628218208.326497,38,0.005656016059219837
1628223381.515271,39,0.0056571620516479015


==> supplementary/data/run-log_20210803-143647_configSpotNet_NNedt_L1_cossim_40_8_train-tag-epoch_normals_loss.csv <==
Wall time,Step,Value
1628021537.305259,0,-0.6935473084449768
1628026718.356813,1,-0.7903332710266113
1628031941.674977,2,-0.8105930685997009
1628037120.432613,3,-0.8214980363845825
1628042349.622382,4,-0.8288906812667847
1628047524.183396,5,-0.8344665169715881
1628052640.27655,6,-0.838671088218689
1628057770.626512,7,-0.8421070575714111
1628062947.702213,8,-0.8457001447677612
1628068106.995048,9,-0.8510881066322327
1628073251.260867,10,-0.8588182926177979
1628078414.446177,11,-0.8682507872581482
1628083619.087989,12,-0.8773742914199829
1628088850.189486,13,-0.8845404386520386
1628094161.661878,14,-0.8900710344314575
1628099352.740019,15,-0.8942098617553711
1628104521.056146,16,-0.8976911902427673
1628109709.065603,17,-0.9005026817321777
1628114962.556963,18,-0.9029365181922913
1628120169.040898,19,-0.9049645066261292
1628125463.546359,20,-0.9066929221153259
1628130623.292975,21,-0.9082517027854919
1628135756.216433,22,-0.909687876701355
1628140882.868489,23,-0.9110046625137329
1628146017.023815,24,-0.9121197462081909
1628151151.591516,25,-0.9131929278373718
1628156296.545262,26,-0.9141470193862915
1628161425.226988,27,-0.915065586566925
1628166568.648072,28,-0.9158733487129211
1628171711.017489,29,-0.9165986180305481
1628176854.004241,30,-0.9173083305358887
1628181980.4126,31,-0.9179280400276184
1628187170.409655,32,-0.9186156988143921
1628192328.492806,33,-0.9191668033599854
1628197485.056125,34,-0.9196291565895081
1628202658.15894,35,-0.9202126264572144
1628207843.607302,36,-0.92071533203125
1628213036.618523,37,-0.9212010502815247
1628218208.326921,38,-0.9216573238372803
1628223381.515695,39,-0.9220091104507446


==> supplementary/data/run-log_20210803-143647_configSpotNet_NNedt_L1_cossim_40_8_validation-tag-epoch_depth_loss.csv <==
Wall time,Step,Value
1628021537.320382,0,0.01169736497104168
1628026718.358331,1,0.007019117008894682
1628031941.676468,2,0.0062031932175159454
1628037120.434151,3,0.006376069039106369
1628042349.623854,4,0.006415855139493942
1628047524.184865,5,0.00683879479765892
1628052640.278116,6,0.006675037555396557
1628057770.628,7,0.006364637520164251
1628062947.703726,8,0.0064346641302108765
1628068106.996526,9,0.00613232608884573
1628073251.262426,10,0.005592983681708574
1628078414.447646,11,0.005053823348134756
1628083619.089464,12,0.00510408403351903
1628088850.191039,13,0.005127033218741417
1628094161.663344,14,0.00516691105440259
1628099352.741465,15,0.005183680448681116
1628104521.057628,16,0.0052576917223632336
1628109709.067159,17,0.0053533208556473255
1628114962.558479,18,0.005324836820363998
1628120169.042414,19,0.005397729575634003
1628125463.547802,20,0.00543630588799715
1628130623.294435,21,0.005482558626681566
1628135756.217918,22,0.005414677318185568
1628140882.86996,23,0.005494347307831049
1628146017.025399,24,0.005528366658836603
1628151151.593004,25,0.005555059295147657
1628156296.546845,26,0.005588628817349672
1628161425.228431,27,0.005591077264398336
1628166568.649533,28,0.0055208937264978886
1628171711.018951,29,0.005549705121666193
1628176854.005692,30,0.005603681318461895
1628181980.414146,31,0.005552852991968393
1628187170.411141,32,0.005756240338087082
1628192328.494292,33,0.005682831164449453
1628197485.057576,34,0.005782456137239933
1628202658.160413,35,0.0056098406203091145
1628207843.608787,36,0.005680851172655821
1628213036.620063,37,0.005700379144400358
1628218208.328407,38,0.005857652518898249
1628223381.517198,39,0.005722496658563614


==> supplementary/data/run-log_20210803-143647_configSpotNet_NNedt_L1_cossim_40_8_validation-tag-epoch_normals_loss.csv <==
Wall time,Step,Value
1628021537.320811,0,-0.7617447376251221
1628026718.358748,1,-0.7905268669128418
1628031941.676888,2,-0.7989063262939453
1628037120.434566,3,-0.8040896058082581
1628042349.624286,4,-0.8074266910552979
1628047524.185296,5,-0.8092651963233948
1628052640.278538,6,-0.810554563999176
1628057770.628425,7,-0.811111569404602
1628062947.704155,8,-0.8147374391555786
1628068106.996958,9,-0.8186390995979309
1628073251.262845,10,-0.826715886592865
1628078414.448076,11,-0.8333210349082947
1628083619.089948,12,-0.8414326310157776
1628088850.191463,13,-0.8470771908760071
1628094161.663762,14,-0.8512725234031677
1628099352.741883,15,-0.8547492027282715
1628104521.058061,16,-0.8545680046081543
1628109709.067577,17,-0.855333149433136
1628114962.558895,18,-0.8577937483787537
1628120169.042834,19,-0.851799488067627
1628125463.548234,20,-0.8589572906494141
1628130623.294853,21,-0.8583881855010986
1628135756.21835,22,-0.8589094281196594
1628140882.870384,23,-0.8545249700546265
1628146017.025821,24,-0.855917751789093
1628151151.593427,25,-0.8604215383529663
1628156296.547278,26,-0.8605414628982544
1628161425.228847,27,-0.8616443276405334
1628166568.649961,28,-0.8622905015945435
1628171711.019371,29,-0.8641687631607056
1628176854.006122,30,-0.8634408116340637
1628181980.414564,31,-0.8630651831626892
1628187170.411556,32,-0.863686740398407
1628192328.494707,33,-0.8626847267150879
1628197485.058011,34,-0.8586576581001282
1628202658.160831,35,-0.8629429936408997
1628207843.609222,36,-0.8668041229248047
1628213036.620488,37,-0.8647810816764832
1628218208.328829,38,-0.866789698600769
1628223381.517616,39,-0.8649804592132568

